BAT AGN Spectroscopic Survey: XVI. General Physical Characteristics of BAT Blazars

The recently released 105-month {\it Swift}-Burst Alert Telescope (BAT) all-sky hard X-ray survey catalog presents an opportunity to study astrophysical objects detected in the deepest look at the entire hard X-ray (14$-$195 keV) sky. Here we report the results of a multifrequency study of 146 blazars from this catalog, quadrupling the number compared to past studies, by utilizing recent data from the {\it Fermi}-Large Area Telescope (LAT), Swift-BAT, and archival measurements. In our $\gamma$-ray analysis of $\sim$10 years of the LAT data, 101 are found as $\gamma$-ray emitters, whereas, 45 remains LAT undetected. We model the broadband spectral energy distributions with a synchrotron-inverse Compton radiative model. On average, BAT detected sources host massive black holes ($M_{\rm bh}\sim10^9$ M$_{\odot}$) and luminous accretion disks ($L_{\rm d}\sim10^{46}$ erg s$^{-1}$). At high-redshifts ($z>2$), BAT blazars host more powerful jets with luminous accretion disks compared to those detected only with the {\it Fermi}-LAT. We find good agreement in the black hole masses derived from the single-epoch optical spectroscopic measurements and standard accretion disk modeling approaches. Other physical properties of BAT blazars are similar to those known for {\it Fermi}-LAT detected objects.

==> All_JET.txt <==
J0010.5+1057	44.84	44.40	45.23	46.97	46.97
J0017.1+8134	45.62	46.59	47.35	48.13	48.14
J0036.0+5951	43.46	42.68	44.26	44.23	44.31
J0042.9+3016B	43.61	44.06	44.25	46.20	46.21
J0057.0+6405	44.51	45.44	45.01	46.51	46.55
J0103.8-6437	44.64	43.97	44.30	46.67	46.67
J0113.8+2515	45.31	46.00	46.07	47.15	47.18
J0122.9+3420	43.11	43.22	44.69	43.24	43.67
J0131.5-1007	45.73	45.56	47.32	48.23	48.24
J0144.8-2754	45.02	45.95	46.46	47.49	47.50
J0201.0+0329	44.40	44.59	44.80	47.05	47.05
J0213.7+5147	42.75	42.38	43.26	43.08	43.31
J0218.0+7348	45.68	46.26	47.74	48.19	48.20
J0225.0+1847	45.66	45.98	47.62	48.44	48.45
J0232.8+2020	42.77	42.97	44.20	42.96	43.39
J0233.8+0243	44.02	44.93	44.58	46.80	46.81
J0244.8-5829	43.58	42.36	44.53	44.15	44.26
J0250.8-3626	45.33	46.30	46.17	48.03	48.03
J0304.6+3348	44.63	45.10	45.45	47.14	47.15
J0310.7+3917	44.57	44.67	44.84	47.31	47.31
J0311.8-7653	44.10	44.91	44.24	46.41	46.42
J0312.9+4121	44.50	43.97	44.28	46.86	46.86
J0324.8+3410	43.34	43.42	43.94	45.82	45.82
J0326.0-5633	42.72	42.88	43.35	43.19	43.45
J0336.6+3217	45.33	46.20	46.91	48.06	48.06
J0349.2-1159	43.03	43.03	44.35	43.28	43.61
J0353.4-6830	42.85	41.80	43.65	42.99	43.24
J0359.7+5058	45.29	46.24	46.63	47.47	47.50
J0404.0-3604	45.18	46.18	46.67	47.40	47.43
J0405.5-1307	44.64	45.44	45.60	47.30	47.31
J0407.9-1219	45.13	46.11	45.35	47.66	47.67
J0413.3+1659	44.20	45.11	44.32	46.05	46.10
J0428.6-3788	44.63	45.29	46.78	47.01	47.02
J0506.6-1937	43.94	43.15	43.41	46.41	46.41
J0507.7+6732	43.35	43.42	45.20	43.37	43.86
J0519.5-3140	44.26	43.06	44.26	46.05	46.06
J0525.1-2339	45.54	46.33	47.09	47.78	47.80
J0525.3-4600	44.84	46.34	46.52	47.21	47.27
J0530.8+1333	45.24	46.22	47.44	47.30	47.34
J0538.5-4411	44.85	45.59	46.05	46.51	46.56
J0539.9-2839	45.66	46.24	48.05	47.95	47.96
J0547.1-6427	44.07	44.97	45.20	46.54	46.56
J0550.7-3212A	42.72	42.50	43.53	43.08	43.31
J0555.5+3946	45.45	46.20	47.08	47.63	47.65
J0623.3-6438	44.45	44.38	44.87	46.11	46.13
J0635.8-7514	44.98	45.98	45.97	47.51	47.52
J0641.9-0336	45.17	45.32	46.90	47.24	47.24
J0710.3+5908	43.12	42.44	44.15	43.33	43.57
J0721.0+7133	44.23	44.67	45.87	44.67	45.05
J0725.7-0055	44.42	44.07	44.33	46.36	46.37
J0733.9+5156	42.56	42.38	43.29	42.73	43.06
J0746.3+2548	45.71	45.88	47.80	48.05	48.06
J0805.2+6145	45.47	46.29	47.67	48.00	48.01
J0836.6-2025	45.39	46.33	47.53	47.59	47.61
J0841.4+7052	45.72	46.69	47.88	48.33	48.35
J0842.0+4021	44.13	43.46	44.62	46.89	46.89
J0909.0+0358	45.58	46.09	47.45	48.12	48.13
J0923.6-2136	44.19	43.32	43.27	46.74	46.74
J0930.1+4987	42.85	42.76	44.11	43.09	43.40
J0934.0-1721	43.06	42.53	44.27	43.25	43.52
J1031.5+5051	43.41	43.61	45.06	43.98	44.21
J1042.2-4767	45.47	46.12	46.87	47.98	47.98
J1044.8+8091	44.91	45.95	46.63	47.45	47.47
J1103.5-2329	43.20	43.62	44.49	43.71	44.03
J1104.4+3812	43.05	43.29	44.24	42.90	43.59
J1105.4+0200	43.84	43.93	43.89	46.13	46.13
J1130.1-1447	45.30	46.26	46.85	47.62	47.64
J1132.9+1019B	44.45	44.75	45.22	47.00	47.01
J1136.7+6738	43.19	42.01	43.96	43.53	43.70
J1145.6-6956	44.41	45.40	45.40	47.07	47.08
J1153.0+3311	44.64	45.25	46.45	47.03	47.04
J1153.6+4931	44.61	45.23	45.22	46.90	46.92
J1153.9+5848	44.34	44.84	44.67	46.56	46.57
J1159.7+2923	44.88	45.42	46.36	47.08	47.09
J1213.1+3239B	45.00	45.39	46.65	47.33	47.34
J1220.2+0202	44.54	44.51	44.49	47.36	47.36
J1221.3+3012	43.82	42.69	44.66	44.41	44.52
J1222.4+0414	45.01	45.88	46.78	47.48	47.49
J1224.1+4073	43.75	43.83	43.45	46.19	46.19
J1224.9+2122	44.73	44.98	46.06	46.76	46.77
J1229.1+0202	45.04	45.84	45.77	47.71	47.72
J1238.4+5349	43.93	44.43	44.48	46.75	46.75
J1254.9+1165	44.65	45.57	46.26	47.13	47.15
J1256.2-0551	45.12	45.29	46.12	47.55	47.56
J1305.4-1034	44.27	45.34	44.62	46.69	46.71
J1306.4-7603	43.89	44.91	44.30	46.59	46.60
J1310.9-5553	43.52	43.88	44.12	46.22	46.22
J1331.6-0504	45.33	46.30	47.05	47.76	47.77
J1337.7-1253	45.23	45.26	45.87	47.88	47.89
J1345.5+5352	44.10	44.31	43.87	46.87	46.87
J1347.1+7325	44.37	44.36	44.75	46.98	46.99
J1357.0+1929	45.00	45.86	45.74	47.58	47.59
J1417.7+2539	43.24	42.54	44.41	43.14	43.54
J1428.7+4234	43.07	42.63	44.28	43.13	43.47
J1430.6+4211	45.61	46.16	47.65	48.15	48.16
J1458.9+7143	45.18	45.95	45.93	47.60	47.61
J1508.6-4953	45.10	46.17	47.11	47.40	47.43
J1512.8-0906	44.66	45.39	46.33	47.17	47.18
J1516.5+0016	43.26	43.93	43.23	45.11	45.15
J1625.9+4349	45.13	46.03	45.60	47.33	47.35
J1626.5-2951	44.96	45.88	46.51	46.92	46.96
J1643.1+3951	44.91	45.68	45.99	47.26	47.27
J1654.0+3946	42.32	43.20	43.79	42.77	43.38
J1656.3-3302	45.55	45.73	47.78	47.94	47.94
J1658.5+0518	45.39	46.37	45.91	47.65	47.68
J1740.7+5197	45.26	46.20	46.70	47.47	47.50
J1759.6+7846	44.87	45.51	46.07	47.37	47.38
J1810.0-6554	44.55	44.71	44.45	46.70	46.71
J1829.4+4846	44.76	45.42	45.99	47.43	47.44
J1833.7-2105	45.20	45.17	46.83	47.51	47.52
J1848.5+6704	44.74	45.24	45.87	47.25	47.25
J1924.8+5531	44.87	44.96	45.27	46.87	46.88
J1924.9-2918	44.96	45.05	45.41	47.21	47.22
J1928.0+7356	44.95	45.16	44.63	47.66	47.67
J1943.5+2120	43.03	43.05	44.68	42.81	43.45
J1959.6+6507	43.37	42.47	43.92	43.55	43.79
J2007.6+4052	45.30	46.02	45.97	47.68	47.69
J2009.6-4851	43.20	43.32	44.02	43.75	43.97
J2010.6-2521	44.98	44.76	46.04	47.38	47.38
J2011.5-1544	44.99	45.96	46.58	47.53	47.54
J2015.9+3715	45.02	45.17	46.30	47.56	47.57
J2025.5+3340	44.14	44.12	44.59	46.37	46.37
J2033.3-2253	44.15	44.49	44.05	46.14	46.16
J2033.4+2147	44.34	43.82	44.26	47.23	47.23
J2056.0-4713	45.13	46.04	47.00	47.48	47.50
J2129.1-1538	45.58	46.55	47.78	48.32	48.33
J2148.0+0657	44.83	45.83	46.28	47.43	47.44
J2148.4-7557	44.96	46.06	46.62	46.91	46.97
J2152.0-3030	45.81	45.98	47.88	48.29	48.30
J2201.9+5057	45.14	46.13	47.45	47.61	47.62
J2202.8+4218	43.41	42.92	44.30	44.09	44.20
J2203.0+3146	44.82	45.27	45.70	47.44	47.44
J2211.7+1843	43.61	43.60	43.36	46.31	46.31
J2219.7+2614	43.79	45.21	44.06	45.78	45.89
J2229.7-0831	45.26	46.05	47.14	47.76	47.77
J2232.5+1141	45.15	45.67	47.28	47.56	47.57
J2233.9+1007	44.99	45.24	46.49	47.29	47.30
J2246.7-5208	42.91	42.82	44.16	42.92	43.37
J2251.8-3210	43.12	42.66	44.32	43.57	43.74
J2251.9+2215	45.64	45.66	47.30	48.30	48.31
J2253.9+1608	45.19	46.34	47.15	47.55	47.58
J2327.4+1525	43.64	42.81	42.84	46.40	46.41
J2327.5+0938	45.31	46.05	47.38	47.58	47.59
J2333.9-2342	43.49	42.10	43.29	44.56	44.59
J2346.8+5143	42.16	42.99	43.26	42.91	43.29
J2359.0-3038	43.11	43.16	44.25	43.62	43.84


==> All_SED.txt <==
J0010.5+1057	0.09	6.0	8.70	D	45.15	0.215	0.038	9.5	11	0.2	2.2	5.1	4	286	3.0e+03	-2.16	6.2
J0017.1+8134	3.37	4.0	10.04	D	48.00	0.421	1.020	12.2	8	2.2	1.9	4.5	1	41	2.0e+03	-1.68	16.2
J0036.0+5951	0.08	3.0	0.00	N	0.00	0.115	0.000	13.6	8	0.1	2.1	3.7	50	251243	1.5e+06	-2.71	0.4
J0042.9+3016B	0.14	3.0	8.90	A	45.00	0.031	0.032	16.5	11	1.2	1.5	5.3	1	20	1.3e+03	-1.69	247.2
J0057.0+6405	0.29	3.0	8.70	A	44.00	0.120	0.010	18.6	15	1.1	2.1	4.6	5	300	3.0e+03	-2.25	0.6
J0103.8-6437	0.16	3.0	8.70	D	44.00	0.043	0.010	18.2	14	0.6	1.9	4.9	4	174	2.0e+03	-1.17	1.8
J0113.8+2515	1.59	2.0	9.70	D	46.20	0.622	0.129	23.5	15	0.4	1.8	4.6	6	198	5.0e+03	-2.88	3.8
J0122.9+3420	0.27	3.0	0.00	N	0.00	0.096	0.000	15.7	10	0.2	1.9	4.8	100	356033	2.0e+06	-3.10	0.1
J0131.5-1007	3.52	3.0	9.30	D	46.23	0.134	0.133	17.2	12	1.4	1.9	4.9	1	44	2.0e+03	-0.93	116.8
J0144.8-2754	1.16	3.0	8.85	D	46.40	0.191	0.161	17.2	12	1.6	1.8	4.2	1	93	4.0e+03	-1.95	8.6
J0201.0+0329	0.77	3.0	9.00	D	45.18	0.048	0.040	17.7	12	1.2	1.9	4.8	1	38	2.0e+03	-1.43	24.7
J0213.7+5147	0.05	3.0	0.00	N	0.00	0.072	0.000	14.7	9	0.1	2.2	4.6	200	475883	3.0e+06	-3.12	0.1
J0218.0+7348	2.37	3.0	9.26	D	47.34	0.164	0.478	18.2	14	2.2	2.1	4.8	1	94	2.5e+03	-1.29	31.9
J0225.0+1847	2.69	3.0	9.40	D	46.90	0.263	0.289	18.2	14	1.0	2.3	4.5	1	60	1.5e+03	-1.72	186.5
J0232.8+2020	0.14	3.0	0.00	N	0.00	0.072	0.000	13.6	8	0.2	2.1	4.1	200	387123	4.0e+06	-3.00	0.1
J0233.8+0243	0.32	3.0	8.70	D	45.85	0.091	0.085	15.7	10	1.2	2.0	4.5	1	15	2.0e+03	-2.15	85.9
J0244.8-5829	0.26	3.0	0.00	N	0.00	0.057	0.000	14.7	9	0.1	2.2	4.3	100	1056773	2.0e+06	-2.09	0.4
J0250.8-3626	1.54	3.0	9.60	D	47.18	0.536	0.395	16.5	11	0.9	2.1	4.8	1	60	2.0e+03	-2.46	8.1
J0304.6+3348	0.68	3.0	9.30	D	45.60	0.071	0.065	16.6	11	1.7	1.8	4.8	1	35	2.0e+03	-1.41	26.2
J0310.7+3917	0.37	3.0	9.00	D	45.38	0.062	0.050	17.8	13	1.0	2.1	4.6	1	33	2.0e+03	-1.50	30.0
J0311.8-7653	0.22	3.0	8.70	D	45.60	0.089	0.065	16.5	11	1.1	1.9	4.4	3	37	2.0e+03	-2.13	5.2
J0312.9+4121	0.14	3.0	9.00	D	44.30	0.060	0.014	17.2	12	0.5	1.8	4.1	1	217	2.0e+04	-1.47	1.8
J0324.8+3410	0.06	3.0	7.30	D	45.30	0.023	0.046	13.6	8	1.1	1.8	4.9	1	89	2.0e+03	-1.44	43.3
J0326.0-5633	0.06	3.0	0.00	N	0.00	0.057	0.000	14.7	9	0.2	1.9	3.4	100	16046	5.0e+06	-2.96	0.1
J0336.6+3217	1.26	3.0	9.70	D	46.70	0.239	0.228	16.5	11	1.8	2.2	4.7	1	104	2.0e+03	-1.76	18.0
J0349.2-1159	0.18	3.0	0.00	N	0.00	0.072	0.000	15.7	10	0.2	1.9	3.7	100	178200	2.0e+06	-2.94	0.2
J0353.4-6830	0.09	3.0	0.00	N	0.00	0.062	0.000	13.6	8	0.1	1.7	3.7	40	308704	3.0e+06	-2.80	0.3
J0359.7+5058	1.52	2.0	9.30	D	46.78	0.345	0.250	21.5	13	1.1	1.8	4.2	2	163	3.0e+03	-2.27	4.4
J0404.0-3604	1.42	2.0	9.00	D	46.85	0.383	0.270	20.4	12	1.0	1.7	4.2	1	290	4.0e+03	-2.40	3.5
J0405.5-1307	0.57	3.0	8.70	D	46.00	0.120	0.102	16.5	11	1.5	2.1	4.3	1	95	4.0e+03	-1.85	8.4
J0407.9-1219	0.57	3.0	9.30	D	46.60	0.632	0.204	18.6	15	0.5	2.3	4.5	2	51	2.0e+03	-3.07	5.1
J0413.3+1659	0.21	2.0	8.70	A	44.90	0.081	0.029	23.5	15	1.1	1.9	4.2	8	129	2.0e+03	-2.23	0.6
J0428.6-3788	1.10	3.0	8.95	D	46.00	0.060	0.102	16.5	11	2.5	1.9	3.5	1	426	6.0e+03	-1.27	12.2
J0506.6-1937	0.09	3.0	8.95	D	44.30	0.017	0.014	13.8	8	1.0	2.0	5.0	2	37	2.0e+03	-0.60	23.3
J0507.7+6732	0.31	3.0	0.00	N	0.00	0.072	0.000	14.7	9	0.3	1.7	4.3	100	112983	1.5e+06	-2.52	0.6
J0519.5-3140	0.06	4.0	7.40	O_B	43.48	0.010	0.006	14.1	12	1.1	1.9	4.1	5	696	1.0e+04	-0.13	0.6
J0525.1-2339	3.10	3.0	9.48	D	47.34	0.172	0.478	15.7	10	3.2	1.6	5.6	3	38	7.0e+02	-1.19	22.3
J0525.3-4600	1.48	3.0	9.70	D	46.95	0.335	0.306	16.5	11	1.5	1.2	4.0	1	26	7.0e+03	-2.54	24.2
J0530.8+1333	2.06	3.0	9.00	D	47.48	0.201	0.559	17.2	12	2.0	1.4	4.0	3	56	2.0e+03	-1.78	27.6
J0538.5-4411	0.89	1.0	8.71	O_G11	45.84	0.120	0.085	28.1	15	1.3	1.6	3.5	10	136	8.0e+03	-1.91	3.3
J0539.9-2839	3.10	3.0	9.48	D	46.78	0.201	0.250	18.6	15	1.6	1.7	4.3	2	58	3.0e+03	-1.57	80.0
J0547.1-6427	0.32	4.5	9.00	D	46.00	0.057	0.102	12.4	10	2.0	2.0	4.9	2	36	2.0e+03	-1.70	32.0
J0550.7-3212A	0.07	3.0	0.00	N	0.00	0.067	0.000	15.7	10	0.1	2.0	3.8	100	348925	1.0e+06	-3.18	0.1
J0555.5+3946	2.37	2.0	9.48	D	47.48	0.718	0.559	19.1	11	0.6	1.8	4.5	2	144	3.0e+03	-2.60	21.7
J0623.3-6438	0.13	5.0	8.70	D	45.40	0.105	0.051	11.5	11	0.5	1.8	4.0	10	237	3.5e+03	-1.93	1.7
J0635.8-7514	0.65	3.0	8.85	D	46.85	0.365	0.270	15.7	10	1.0	1.9	4.2	1	106	4.0e+03	-2.39	4.0
J0641.9-0336	1.20	3.0	9.04	A	45.81	0.079	0.082	17.2	12	1.8	1.3	4.2	3	50	3.0e+03	-1.04	42.9
J0710.3+5908	0.12	3.0	0.00	N	0.00	0.062	0.000	15.7	10	0.1	1.9	3.6	100	320158	2.0e+06	-2.72	0.2
J0721.0+7133	0.30	3.0	0.00	N	0.00	0.074	0.000	16.5	11	1.0	2.3	3.5	250	5303	4.0e+04	-1.85	0.5
J0725.7-0055	0.13	3.0	8.26	O_B	43.30	0.045	0.005	17.8	13	0.7	1.9	3.7	5	179	3.0e+04	-1.36	1.1
J0733.9+5156	0.07	3.0	0.00	N	0.00	0.053	0.000	15.7	10	0.1	1.8	3.7	100	105007	4.0e+06	-3.13	0.1
J0746.3+2548	2.98	3.0	9.23	D	46.70	0.228	0.228	17.8	13	1.1	1.8	4.5	2	53	2.0e+03	-1.49	153.4
J0805.2+6145	3.03	3.0	9.48	D	46.57	0.187	0.196	18.5	14	1.9	1.8	4.4	1	60	2.0e+03	-1.66	50.9
J0836.6-2025	2.75	3.0	9.30	D	47.08	0.249	0.353	16.5	11	2.0	1.6	4.8	2	90	2.0e+03	-1.74	23.7
J0841.4+7052	2.17	3.0	9.48	D	47.48	0.345	0.559	17.2	12	2.0	2.0	4.4	1	81	1.8e+03	-1.76	27.6
J0842.0+4021	0.15	5.0	8.85	D	44.78	0.020	0.025	11.4	10	1.0	2.0	4.5	1	19	2.0e+03	-0.73	245.7
J0909.0+0358	3.20	3.0	9.00	D	46.40	0.157	0.161	17.2	12	2.2	1.9	5.0	1	89	3.0e+03	-1.22	25.1
J0923.6-2136	0.05	3.0	8.70	D	43.90	0.024	0.009	17.2	12	0.6	2.0	4.9	1	181	3.0e+03	-0.98	1.3
J0930.1+4987	0.19	3.0	0.00	N	0.00	0.067	0.000	14.7	9	0.1	1.9	3.7	100	240090	1.5e+06	-2.96	0.1
J0934.0-1721	0.25	3.0	0.00	N	0.00	0.057	0.000	15.7	10	0.1	1.9	3.8	100	435645	2.0e+06	-2.71	0.2
J1031.5+5051	0.36	3.0	0.00	N	0.00	0.074	0.000	14.7	9	0.4	2.1	3.9	80	135483	1.0e+06	-2.49	0.4
J1042.2-4767	2.56	3.0	9.30	D	47.30	0.172	0.456	15.7	10	2.5	2.2	5.0	2	47	2.0e+03	-1.25	22.2
J1044.8+8091	1.25	3.0	8.85	D	46.28	0.147	0.141	17.2	12	2.0	1.9	4.5	1	91	2.0e+03	-1.84	17.0
J1103.5-2329	0.19	3.0	0.00	N	0.00	0.134	0.000	15.7	10	0.2	2.1	3.8	100	173252	1.0e+06	-3.30	0.1
J1104.4+3812	0.03	3.0	0.00	N	0.00	0.043	0.000	16.5	11	0.3	1.8	3.8	500	23949	1.0e+06	-2.55	0.3
J1105.4+0200	0.11	3.0	8.04	O_B	44.67	0.029	0.022	17.2	12	1.0	1.6	4.4	2	45	5.0e+03	-1.49	10.7
J1130.1-1447	1.18	3.0	9.30	D	47.00	0.383	0.323	16.5	11	1.2	1.9	4.6	2	88	4.0e+03	-2.20	12.9
J1132.9+1019B	0.54	3.0	8.70	D	45.90	0.033	0.091	17.2	12	2.2	1.6	4.8	1	17	2.0e+03	-1.01	96.3
J1136.7+6738	0.13	3.0	0.00	N	0.00	0.053	0.000	14.7	9	0.1	2.0	3.9	100	490950	2.0e+06	-2.41	0.4
J1145.6-6956	0.24	4.0	8.62	D	45.95	0.121	0.097	14.1	12	1.3	2.1	4.5	1	98	2.0e+03	-2.16	7.4
J1153.0+3311	1.40	3.0	9.48	D	47.18	0.144	0.395	16.5	11	1.0	2.0	5.4	1	124	2.0e+03	-2.01	88.0
J1153.6+4931	0.33	3.0	8.60	D	45.30	0.061	0.046	18.2	14	1.8	2.1	3.8	3	66	5.0e+03	-1.51	2.6
J1153.9+5848	0.20	3.0	8.70	A	44.00	0.057	0.010	19.1	19	0.9	1.9	4.5	2	223	2.0e+03	-1.98	1.4
J1159.7+2923	0.72	3.0	8.38	O_S12	45.65	0.092	0.068	18.2	14	1.5	1.9	3.6	2	397	7.0e+03	-1.59	3.4
J1213.1+3239B	2.51	3.0	9.30	D	46.76	0.153	0.246	16.5	11	1.1	1.7	4.8	2	45	2.0e+03	-1.71	125.3
J1220.2+0202	0.24	4.0	8.48	D	45.85	0.055	0.085	8.9	5	2.5	2.4	6.0	1	44	1.0e+03	-0.58	8.4
J1221.3+3012	0.18	3.0	0.00	N	0.00	0.041	0.000	17.2	12	0.2	2.2	3.7	100	208261	1.0e+06	-1.81	0.9
J1222.4+0414	0.96	3.0	9.00	D	46.30	0.124	0.144	17.2	12	2.2	1.7	4.6	1	60	2.5e+03	-1.59	25.9
J1224.1+4073	0.10	3.0	8.70	D	44.48	0.024	0.018	17.7	12	1.0	1.9	4.8	2	36	2.0e+03	-1.48	12.0
J1224.9+2122	0.43	3.0	8.78	D	46.48	0.235	0.177	16.5	11	0.5	2.0	3.9	4	249	1.5e+04	-2.35	26.1
J1229.1+0202	0.16	3.0	9.04	D	46.34	0.200	0.151	17.2	12	1.3	2.1	4.5	1	74	2.5e+03	-1.97	4.7
J1238.4+5349	0.35	3.0	8.70	D	45.30	0.043	0.046	16.5	11	1.3	2.1	4.5	1	14	2.0e+03	-1.67	170.6
J1254.9+1165	0.87	3.0	9.26	D	46.48	0.189	0.177	16.5	11	1.1	1.8	4.9	1	85	1.7e+03	-2.24	40.8
J1256.2-0551	0.54	1.8	8.48	O_WU02	45.30	0.057	0.046	25.5	16	1.8	1.8	3.7	1	91	4.0e+03	-1.06	5.8
J1305.4-1034	0.28	3.0	8.70	D	46.18	0.182	0.125	17.2	12	0.8	2.0	4.8	2	57	2.0e+03	-2.66	5.6
J1306.4-7603	0.18	3.0	8.90	D	45.48	0.069	0.056	17.8	13	1.2	2.0	4.8	1	34	2.0e+03	-2.26	18.6
J1310.9-5553	0.10	3.0	8.30	D	44.78	0.025	0.025	16.5	11	1.2	1.9	4.1	1	24	1.7e+03	-1.60	91.6
J1331.6-0504	2.15	2.0	9.48	D	46.78	0.284	0.250	19.1	11	1.7	1.8	4.1	1	131	4.5e+03	-1.91	8.4
J1337.7-1253	0.54	3.0	8.00	D	45.48	0.070	0.056	17.2	12	1.9	2.1	4.0	1	91	5.0e+03	-0.87	3.4
J1345.5+5352	0.14	3.0	8.11	O_B	44.52	0.022	0.019	17.2	12	2.0	2.1	4.5	1	24	2.0e+03	-1.01	9.7
J1347.1+7325	0.29	3.0	8.85	D	45.18	0.047	0.040	16.5	11	1.1	1.9	4.5	1	50	2.0e+03	-1.30	20.0
J1357.0+1929	0.72	3.0	9.00	D	46.60	0.297	0.204	17.2	12	0.9	1.9	4.3	1	89	3.0e+03	-2.35	3.7
J1417.7+2539	0.24	3.0	0.00	N	0.00	0.057	0.000	16.5	11	0.1	1.7	3.7	100	270163	8.0e+05	-2.61	0.3
J1428.7+4234	0.13	3.0	0.00	N	0.00	0.086	0.000	14.7	9	0.1	1.8	3.9	100	286811	2.0e+06	-2.96	0.2
J1430.6+4211	4.71	3.0	9.54	D	46.95	0.201	0.306	18.2	14	1.6	1.9	5.4	1	59	2.0e+03	-1.54	94.1
J1458.9+7143	0.91	3.0	8.90	D	46.48	0.268	0.177	16.5	11	1.2	1.7	4.0	1	82	4.0e+03	-2.01	1.2
J1508.6-4953	1.51	3.0	9.60	D	47.00	0.345	0.323	16.5	11	1.2	1.8	4.6	1	95	3.0e+03	-2.31	33.9
J1512.8-0906	0.36	3.0	8.78	D	45.95	0.103	0.097	17.2	12	1.5	1.9	4.0	1	122	8.0e+03	-1.78	23.2
J1516.5+0016	0.05	3.0	9.00	D	44.48	0.105	0.018	16.5	11	0.3	1.8	4.1	5	246	2.0e+04	-3.12	4.2
J1625.9+4349	1.05	2.0	8.90	D	46.00	0.268	0.102	25.8	18	0.8	1.6	4.1	2	72	2.0e+03	-2.49	1.7
J1626.5-2951	0.81	3.0	8.85	D	46.48	0.234	0.177	18.2	14	1.0	1.8	3.9	5	119	3.0e+03	-2.32	8.8
J1643.1+3951	0.59	3.0	8.88	D	45.78	0.095	0.079	17.2	12	2.3	1.9	3.9	2	65	8.0e+03	-1.46	3.5
J1654.0+3946	0.03	3.0	9.00	O_G11	43.20	0.048	0.004	12.3	7	0.5	2.4	4.0	200	216020	4.0e+06	-2.98	0.7
J1656.3-3302	2.40	3.0	9.60	D	47.18	0.383	0.395	17.2	12	0.6	2.0	4.7	2	76	2.6e+03	-2.03	363.0
J1658.5+0518	0.88	3.0	8.85	D	46.48	0.402	0.177	17.8	13	1.1	2.1	4.1	3	101	3.0e+03	-2.30	0.5
J1740.7+5197	1.38	3.0	8.70	O_B	46.00	0.124	0.102	17.8	13	2.9	2.0	3.7	3	99	5.0e+03	-1.42	2.0
J1759.6+7846	0.68	3.0	9.20	O_T12	45.59	0.084	0.064	16.5	11	2.3	2.0	3.6	1	307	1.0e+04	-1.31	1.1
J1810.0-6554	0.18	3.0	8.70	D	44.70	0.067	0.023	18.2	14	0.9	1.9	4.1	3	124	2.0e+03	-1.65	0.8
J1829.4+4846	0.69	3.0	8.85	D	46.48	0.067	0.177	16.5	11	2.6	2.0	4.0	1	53	4.0e+03	-1.23	13.8
J1833.7-2105	2.50	2.0	9.00	D	45.60	0.057	0.065	22.6	14	1.8	1.9	4.2	2	96	5.0e+03	-0.86	42.9
J1848.5+6704	0.66	3.0	9.30	O_T12	45.48	0.071	0.056	16.5	11	2.0	2.0	3.7	1	299	6.0e+03	-1.29	2.1
J1924.8+5531	0.35	3.0	8.70	D	44.85	0.074	0.027	19.1	19	0.8	1.9	4.7	4	177	2.0e+03	-1.68	1.8
J1924.9-2918	0.35	3.0	9.00	O_W04	44.85	0.209	0.027	17.2	12	0.5	2.0	3.8	2	335	4.0e+04	-2.09	1.8
J1928.0+7356	0.30	3.0	9.00	D	46.00	0.158	0.102	14.7	9	1.0	2.2	5.5	1	79	2.0e+03	-1.61	1.3
J1943.5+2120	0.21	3.0	0.00	N	0.00	0.053	0.000	15.7	10	0.2	1.5	3.3	100	67775	3.0e+06	-2.67	0.4
J1959.6+6507	0.05	3.0	0.00	N	0.00	0.054	0.000	15.7	10	0.1	2.2	4.0	300	133740	3.0e+06	-2.34	0.6
J2007.6+4052	1.74	1.5	9.70	D	46.30	0.479	0.144	27.2	16	0.5	1.8	4.2	1	189	3.0e+03	-2.72	3.2
J2009.6-4851	0.07	3.0	0.00	N	0.00	0.086	0.000	15.7	10	0.2	2.1	4.5	100	60492	3.0e+06	-2.92	0.2
J2010.6-2521	0.82	3.0	8.70	D	45.48	0.062	0.056	17.2	12	1.2	2.1	5.0	2	112	1.5e+03	-1.02	28.8
J2011.5-1544	1.18	3.0	9.30	D	46.85	0.117	0.270	16.5	11	2.8	1.8	4.5	1	58	1.7e+03	-1.48	13.4
J2015.9+3715	0.86	1.8	8.70	O_S13	45.40	0.048	0.051	21.0	12	2.5	1.9	4.1	1	87	5.0e+03	-0.75	16.3
J2025.5+3340	0.22	1.5	8.70	A	44.30	0.016	0.014	19.5	10	2.6	1.7	4.2	2	82	3.0e+03	-0.55	5.1
J2033.3-2253	0.13	3.0	8.70	D	44.30	0.067	0.014	18.2	14	0.7	2.0	4.5	5	178	2.0e+03	-2.05	1.3
J2033.4+2147	0.17	3.0	9.00	D	44.70	0.023	0.023	14.6	8	1.5	2.3	4.5	1	12	1.0e+03	-0.53	142.2
J2056.0-4713	1.49	3.0	8.90	D	46.60	0.115	0.204	16.5	11	3.1	2.0	3.8	2	110	3.0e+03	-1.32	8.1
J2129.1-1538	3.27	3.0	9.85	D	47.78	0.389	0.790	18.2	13	1.3	2.2	4.5	1	62	1.7e+03	-2.14	98.6
J2148.0+0657	1.00	3.0	9.48	D	47.00	0.129	0.323	15.7	10	2.4	1.9	4.3	1	53	2.0e+03	-1.64	14.9
J2148.4-7557	1.14	2.5	9.70	D	46.90	0.345	0.289	15.6	9	1.3	1.9	4.0	5	184	7.0e+03	-2.27	6.1
J2152.0-3030	2.35	3.0	9.60	D	47.08	0.306	0.353	17.2	12	1.0	2.0	4.2	1	58	1.5e+03	-1.58	130.1
J2201.9+5057	1.90	3.0	9.48	D	47.00	0.258	0.323	17.8	13	1.3	2.0	4.2	1	115	2.6e+03	-2.16	67.1
J2202.8+4218	0.07	0.7	8.70	O_G11	43.53	0.008	0.006	15.1	7	1.7	1.8	4.1	125	1336	2.0e+04	-0.45	0.6
J2203.0+3146	0.29	6.0	8.70	D	46.20	0.151	0.129	8.6	6	1.8	2.1	4.6	1	172	2.0e+03	-1.34	1.9
J2211.7+1843	0.07	3.0	8.70	D	44.48	0.022	0.018	16.5	11	1.0	2.0	4.9	1	37	2.0e+03	-1.39	24.5
J2219.7+2614	0.09	3.0	8.85	O_B	44.00	0.114	0.010	16.5	11	1.2	2.0	4.7	5	197	2.0e+03	-2.65	0.3
J2229.7-0831	1.56	3.0	8.95	D	46.48	0.129	0.177	16.5	11	2.8	1.9	4.3	1	125	4.0e+03	-1.30	10.4
J2232.5+1141	1.04	3.0	9.43	O_T12	46.30	0.129	0.144	16.5	11	1.8	1.8	3.6	1	139	4.0e+03	-1.40	23.8
J2233.9+1007	1.85	3.0	8.85	D	46.60	0.100	0.204	17.8	13	1.2	1.8	4.5	4	19	2.0e+03	-1.50	289.3
J2246.7-5208	0.19	3.0	0.00	N	0.00	0.072	0.000	14.7	9	0.1	1.9	3.9	200	196634	2.0e+06	-2.96	0.2
J2251.8-3210	0.25	3.0	0.00	N	0.00	0.067	0.000	15.7	10	0.1	2.1	3.8	100	972651	3.0e+06	-2.78	0.1
J2251.9+2215	3.67	3.0	9.00	D	46.70	0.211	0.228	17.2	12	1.0	1.9	4.5	1	31	2.0e+03	-1.42	246.5
J2253.9+1608	0.86	2.0	9.10	O_W04	46.30	0.142	0.144	21.5	13	3.0	2.0	4.0	2	101	3.5e+03	-1.59	12.4
J2327.4+1525	0.05	3.0	7.54	O_B	43.48	0.006	0.006	15.7	10	1.5	2.0	4.3	1	17	2.0e+03	-0.22	26.8
J2327.5+0938	1.84	3.0	9.04	D	46.48	0.171	0.177	17.8	13	1.8	1.6	4.2	2	50	2.0e+03	-1.64	45.9
J2333.9-2342	0.05	3.0	8.60	O_B	43.30	0.009	0.005	10.9	6	0.8	1.7	3.8	50	464	8.0e+03	-0.20	0.2
J2346.8+5143	0.04	3.0	9.18	O_B	42.48	0.029	0.002	13.8	8	0.5	2.4	3.8	100	127437	1.0e+06	-2.83	0.8
J2359.0-3038	0.17	3.0	0.00	N	0.00	0.072	0.000	15.7	10	0.2	2.1	3.8	100	162907	2.0e+06	-2.85	0.2


==> Fermi_Results.txt <==
J0036.0+5951  3.82E-5 1.92E-6 1.72     0.02     0.0   0.0  3405   
J0122.9+3420  3.38E-6 7.97E-7 1.54     0.11     0.0   0.0  164    
J0144.8-2754  7.02E-6 2.93E-7 2.59     0.04     0.0   0.0  912    
J0213.7+5147  3.59E-6 5.08E-7 1.91     0.09     0.0   0.0  162    
J0218.0+7348  1.07E-5 4.10E-7 2.93     0.05     0.0   0.0  841    
J0225.0+1847  3.69E-6 3.82E-7 3.01     0.11     0.0   0.0  115    
J0232.8+2020  3.10E-6 5.65E-7 1.78     0.11     0.0   0.0  153    
J0244.8-5829  6.14E-6 8.26E-7 1.75     0.06     0.0   0.0  506    
J0312.9+4121  3.49E-6 3.93E-7 2.63     0.11     0.0   0.0  98    
J0324.8+3410  1.36E-5 4.35E-7 2.85     0.03     0.0   0.0  1310   
J0326.0-5633  4.06E-6 4.66E-7 1.99     0.07     0.0   0.0  352    
J0336.6+3217  8.10E-6 4.35E-7 2.82     0.09     0.47  0.10 411    
J0349.2-1159  3.52E-6 7.23E-7 1.67     0.10     0.0   0.0  184    
J0353.4-6830  4.02E-6 9.12E-7 1.57     0.11     0.0   0.0  195    
J0359.7+5058  2.15E-5 7.51E-7 2.63     0.03     0.13  0.03 1343   
J0404.0-3604  4.87E-5 5.36E-7 2.40     0.01     0.13  0.01 28393  
J0405.5-1307  5.75E-6 3.13E-7 2.60     0.05     0.0   0.0  488    
J0428.6-3788  1.41E-4 1.90E-6 2.01     0.01     0.08  0.0  92115
J0507.7+6732  2.73E-5 1.88E-6 1.56     0.03     0.0   0.0  2919.0   
J0519.5-3140  3.58E-5 5.71E-7 2.35     0.02     0.08  0.01 13896.0  
J0525.3-4600  2.73E-6 3.10E-7 2.41     0.10     0.0   0.0  139.0    
J0530.8+1333  1.46E-5 6.72E-7 2.44     0.05     0.31  0.04 1137.0   
J0538.5-4411  1.11E-4 1.66E-6 2.02     0.01     0.06  0.01 64807.0  
J0539.9-2839  1.07E-5 3.23E-7 2.73     0.03     0.0   0.0  1662.0   
J0550.7-3212A 3.14E-6 6.11E-7 1.73     0.10     0.0   0.0  177.0    
J0555.5+3946  1.16E-5 4.78E-7 2.73     0.05     0.11  0.04 841.0    
J0623.3-6438  1.82E-6 3.07E-7 2.98     0.25     0.0   0.0  46.0     
J0635.8-7514  8.04E-6 3.64E-7 2.68     0.04     0.0   0.0  671.0    
J0641.9-0336  1.64E-5 6.97E-7 2.78     0.04     0.0   0.0  697.0    
J0710.3+5908  6.78E-6 9.70E-7 1.59     0.06     0.0   0.0  502.0    
J0721.0+7133  1.38E-4 1.89E-6 1.99     0.01     0.05  0.01 108646.0 
J0725.7-0055  7.67E-6 5.44E-7 2.10     0.05     0.0   0.0  562.0    
J0733.9+5156  2.69E-6 5.77E-7 1.68     0.11     0.0   0.0  132.0    
J0746.3+2548  4.50E-6 3.17E-7 2.98     0.07     0.0   0.0  273.0    
J0805.2+6145  4.74E-6 2.63E-7 2.85     0.06     0.0   0.0  418.0    
J0836.6-2025  4.36E-6 3.43E-7 3.10     0.10     0.0   0.0  197.0    
J0841.4+7052  3.01E-5 3.71E-7 2.73     0.02     0.18  0.02 15313.0  
J0909.0+0358  1.59E-6 6.96E-7 2.98     0.22     0.0   0.0  31.01    
J0930.1+4987  1.74E-6 4.63E-7 1.72     0.16     0.0   0.0  63.0     
J0934.0-1721  1.34E-6 4.02E-7 1.89     0.18     0.0   0.0  31.0     
J1031.5+5051  1.12E-5 1.07E-6 1.69     0.04     0.0   0.0  1264.0   
J1044.8+8091  5.95E-6 3.4E-7  2.88     0.06     0.18  0.05 828.0    
J1103.5-2329  5.16E-6 7.94E-7 1.73     0.08     0.0   0.0  277.0    
J1104.4+3812  3.49E-4 6.59E-6 1.73     0.01     0.02  0.01 139373.0 
J1105.4+0200  1.52E-6 4.0E-7  2.58     0.20     0.0   0.0  29.79    
J1130.1-1447  7.18E-6 3.37E-7 2.78     0.05     0.0   0.0  605.0    
J1136.7+6738  5.37E-6 6.8E-7  1.76     0.06     0.0   0.0  585.0    
J1145.6-6956  4.51E-6 4.38E-7 2.78     0.09     0.0   0.0  115.0    
J1153.0+3311  2.54E-6 2.75E-7 3.41     0.28     0.0   0.0  110.0    
J1153.6+4931  1.04E-5 3.45E-7 2.39     0.03     0.0   0.0  2105.0   
J1159.7+2923  7.17E-5 1.17E-6 2.10     0.01     0.06  0.01 39007.0  
J1221.3+3012  3.87E-5 2.08E-6 1.72     0.02     0.0   0.0  4134.0   
J1222.4+0414  1.42E-5 5.19E-7 2.85     0.03     0.0   0.0  1557.0   
J1224.9+2122  1.25E-4 1.23E-6 2.28     0.01     0.04  0.01 83858.0  
J1229.1+0202  7.51E-5 6.85E-7 2.62     0.01     0.11  0.01 33416.0  
J1254.9+1165  3.94E-6 2.89E-7 3.10     0.10     0.0   0.0  207.0
J1256.2-0551  2.29E-4 1.55E-6 2.24     0.01     0.07  0.01 172524.0 
J1310.9-5553  5.78E-6 6.48E-7 2.74     0.08     0.0   0.0  138.0    
J1331.6-0504  2.41E-5 6.18E-7 2.51     0.02     0.14  0.02 5853.0   
J1337.7-1253  1.52E-5 5.23E-7 2.47     0.03     0.0   0.0  1814.0   
J1347.1+7325  1.21E-6 2.01E-7 2.84     0.17     0.0   0.0  44.0     
J1357.0+1929  2.12E-6 2.9E-7  2.83     0.15     0.0   0.0  62.0     
J1417.7+2539  4.19E-6 9.22E-7 1.50     0.11     0.0   0.0  198.0    
J1428.7+4234  9.42E-6 1.16E-6 1.59     0.05     0.0   0.0  827.0    
J1458.9+7143  2.65E-6 2.08E-7 2.54     0.07     0.0   0.0  231.0    
J1508.6-4953  1.13e-5 6.85e-7 2.83     0.05     0.0   0.0  477.0
J1512.8-0906  2.71E-4 1.69E-6 2.35     0.01     0.06  0.01 190150.0 
J1516.5+0016  2.93E-6 3.45E-7 2.48     0.09     0.0   0.0  99.0     
J1626.5-2951  2.74E-5 5.77E-7 2.48     0.02     0.14  0.02 3799.0   
J1643.1+3951  1.83E-5 4.94E-7 2.36     0.02     0.0   0.0  2946.0   
J1654.0+3946  1.21E-4 2.98E-6 1.74     0.01     0.0   0.0  30669.0  
J1656.3-3302  1.03E-5 5.93E-7 2.79     0.06     0.0   0.0  332.0    
J1740.7+5197  1.36E-5 3.76E-7 2.45     0.02     0.0   0.0  2700.0   
J1759.6+7846  3.56E-5 8.36E-7 2.18     0.01     0.03  0.01 15788.0  
J1829.4+4846  1.17E-5 3.67E-7 2.43     0.03     0.0   0.0  1943.0   
J1833.7-2105  1.28E-4 1.07E-6 2.50     0.01     0.06  0.01 35689.0  
J1848.5+6704  2.94E-5 6.21E-7 2.26     0.02     0.08  0.01 11479.0  
J1924.9-2918  1.38E-5 4.73E-7 2.42     0.03     0.0   0.0  1443.0   
J1943.5+2120  5.89E-6 1.03E-6 1.27     0.16     0.37  0.12 225.0    
J1959.6+6507  8.33E-5 2.87E-6 1.76     0.01     0.03  0.01 21075.0  
J2009.6-4851  2.79E-5 1.46E-6 1.81     0.02     0.0   0.0  3650.0   
J2010.6-2521  3.33E-6 3.27E-7 3.43     0.20     0.0   0.0  126.0    
J2011.5-1544  4.73E-6 4.57E-7 2.92     0.10     0.0   0.0  171.0    
J2015.9+3715  6.18E-5 1.2E-6  2.43     0.02     0.14  0.01 4862.0   
J2025.5+3340  2.62E-5 8.47E-7 2.68     0.03     0.0   0.0  1156.0   
J2056.0-4713  3.79E-5 5.79E-7 2.34     0.02     0.10  0.01 14170.0  
J2129.1-1538  3.51E-6 4.8E-7  2.82     0.10     0.0   0.0  66.0     
J2148.0+0657  4.03E-6 3.67E-7 2.83     0.08     0.0   0.0  166.0    
J2148.4-7557  3.81E-5 6.85E-7 2.39     0.02     0.05  0.01 11219.0  
J2152.0-3030  2.05E-5 4.62E-7 2.75     0.03     0.18  0.03 4028.0   
J2201.9+5057  3.30E-5 6.09E-7 2.66     0.02     0.06  0.01 4903.0   
J2202.8+4218  1.41E-4 1.59E-6 2.13     0.01     0.06  0.01 68308.0  
J2203.0+3146  3.95E-6 3.26E-7 3.27     0.13     0.0   0.0  166.0    
J2229.7-0831  2.80E-5 4.58E-7 2.43     0.02     0.11  0.01 8229.0   
J2232.5+1141  3.17E-4 1.88E-6 2.17     0.01     0.08  0.01 278383.0 
J2246.7-5208  2.24E-6 5.92E-7 1.67     0.14     0.0   0.0  97.0     
J2251.8-3210  1.48E-6 4.34E-7 1.81     0.18     0.0   0.0  61.0     
J2327.5+0938  1.26E-5 4.49E-7 2.71     0.03     0.0   0.0  1529.0   
J2333.9-2342  1.70E-6 3.39E-7 2.42     0.12     0.0   0.0  59.79    
J2346.8+5143  2.77E-5 1.43E-6 1.81     0.02     0.0   0.0  3307.0   
J2359.0-3038  4.39E-6 5.91E-7 1.87     0.07     0.0   0.0  349.0    

